Empirical determination of the integrated red giant and horizontal branch stellar mass loss in omega Centauri

We herein determine the average integrated mass loss from stars stars belonging to the dominant metal-poor population ([Fe/H] ~ --1.7) of the Galactic globular cluster omega Centauri (NGC 5139) during their red giant and horizontal branch evolution. Masses are empirically calculated from spectroscopic measurements of surface gravity and photometric measurements of temperature and luminosity. Systematic uncertainties prevent an absolute measurement of masses at a phase of evolution. However, the relative masses of early asymptotic giant branch stars and central red giant branch stars can be measured, and used to derive the mass loss between these two phases. This can then be used as a physical check of models of horizontal branch (HB) stars. For omega Cen, the average difference is found to be 26 +/- 4%. Assuming initial and final masses of 0.83 and 0.53 solar masses, we determine that 0.21 +/- 0.03 solar masses is lost on the RGB and 0.09 +/- ~0.05 solar masses is lost on the AGB. The implied HB stellar mass of 0.62 +/- 0.04 solar masses is commensurate with literature determinations of the masses of the cluster's HB stars. The accuracy of this measurement can be improved through better selection of stars and spectral coverage, and applied to other clusters where horizontal branch models do not currently agree.

==> table1.tsv <==
16019	4803	206.831	-1.74	1.64	RGB
16027	4850	166.051	-1.86	1.63	RGB
17032	4539	283.434	-1.54	1.39	RGB
20018	4641	186.119	-1.60	1.56	RGB
20037	4563	237.13	-1.58	1.50	RGB
20049	4691	219.637	-1.80	1.45	RGB
21063	4764	205.925	-1.88	1.64	RGB
22049	4778	181.313	-1.86	1.76	RGB
23033	4659	293.131	-1.73	1.54	RGB
24027	4622	265.837	-1.55	1.43	RGB
26022	4684	239.718	-1.76	1.47	RGB
27073	4575	288.924	-1.68	1.34	RGB
28084	4558	315.264	-1.69	1.27	RGB
29029	4568	294.794	-1.54	1.44	RGB
30019	4565	244.384	-1.51	1.47	RGB
30124	4617	215.337	-1.54	1.43	RGB
32027	4681	256.626	-1.81	1.54	RGB
32101	4522	300.624	-1.65	1.28	RGB
33030	4781	209.04	-1.71	1.58	RGB
33064	4681	217.702	-1.76	1.65	RGB
33167	4840	168.625	-1.51	1.65	RGB
34081	4513	346.622	-1.67	1.24	RGB
35190	4586	312.465	-1.78	1.40	RGB
35248	4741	223.729	-1.70	1.56	RGB
35261	4633	206.317	-1.56	1.56	RGB
36048	4717	204.554	-1.73	1.56	RGB
36059	4738	190.675	-1.75	1.69	RGB
37094	4634	274.25	-1.90	1.42	RGB
37143	4511	320.327	-1.76	1.36	RGB
38226	4575	275.218	-1.64	1.37	RGB
39043	4769	233.277	-1.58	1.47	RGB
39301	4455	285.101	-1.90	1.44	RGB
40041	4567	273.74	-1.57	1.48	RGB
40108	4699	248.669	-1.86	1.50	RGB
40162	4507	276.609	-1.59	1.57	RGB
41389	4576	343.686	-1.89	1.44	RGB
41494	4577	212.282	-1.54	1.51	RGB
42134	4778	221.319	-1.74	1.60	RGB
42174	4566	224.324	-1.58	1.39	RGB
42385	4585	357.583	-1.86	1.38	RGB
43024	4704	241.462	-1.65	1.57	RGB
43104	4516	321.029	-1.51	1.33	RGB
43108	4579	245.115	-1.69	1.58	RGB
43446	4685	237.736	-1.64	1.64	RGB
45126	4624	263.907	-1.76	1.53	RGB
47151	4606	257.893	-1.82	1.40	RGB
47443	4706	256.156	-1.83	1.49	RGB
49072	4600	324.771	-1.74	1.48	RGB
49179	4631	328.804	-1.85	1.20	RGB
50022	4793	187.592	-1.54	1.61	RGB
52180	4521	357.814	-1.67	1.45	RGB
53054	4665	270.99	-1.78	1.45	RGB
53058	4573	362.422	-1.74	1.26	RGB
53203	4744	223.897	-1.78	1.50	RGB
54095	4636	322.503	-1.72	1.49	RGB
55152	4503	316.072	-1.58	1.22	RGB
56106	4635	301.594	-1.64	1.27	RGB
56114	4525	366.491	-1.52	1.19	RGB
56118	4663	293.46	-1.64	1.35	RGB
57058	4701	204.338	-1.71	1.52	RGB
57083	4767	217.597	-1.77	1.65	RGB
57085	4726	242.703	-1.73	1.62	RGB
64057	4890	159.165	-1.66	1.72	RGB
64074	4820	181.666	-1.66	1.63	RGB
67049	4849	190.852	-1.71	1.58	RGB
70041	4784	209.844	-1.54	1.51	RGB
19022	4963	232.217	-1.80	1.51	AGB
24040	4907	221.315	-1.75	1.47	AGB
26069	4804	282.724	-1.87	1.54	AGB
29037	4879	201.774	-1.74	1.57	AGB
31104	4890	210.805	-1.83	1.59	AGB
31133	4938	181.538	-1.87	1.68	AGB
32069	4967	181.69	-1.77	1.63	AGB
34056	4931	248.552	-1.63	1.51	AGB
34214	4903	204.071	-1.74	1.50	AGB
36028	4794	291.491	-1.65	1.20	AGB
38061	4941	181.524	-1.72	1.50	AGB
39063	4883	230.069	-1.82	1.40	AGB
43139	4709	354.59	-1.72	1.40	AGB
51136	4852	228.104	-1.67	1.58	AGB
52039	4964	177.712	-1.64	1.60	AGB
52154	4945	182.271	-1.64	1.53	AGB
54154	4814	248.249	-1.66	1.52	AGB
59016	4871	238.171	-1.77	1.44	AGB
60064	4935	246.673	-1.58	1.35	AGB
62018	4917	193.715	-1.87	1.51	AGB
71013	5090	169.483	-1.69	1.45	AGB

